Solar rotation and activity for cycle 24 from SDO/AIA observations

The differential rotation plays a crucial role in the dynamics of the Sun. We study the solar rotation and its correlation with solar activity by applying a modified machine learning algorithm to identify and track coronal bright points (CBPs) from the Solar Dynamics Observatory/Atmospheric Imaging Assembly observations at 193 \AA\ during cycle 24. For more than 321,440 CBPs, the sidereal and meridional velocities are computed. We find the occurring height of CBPs about 5627 km above the photosphere. We obtain a rotational map for the corona by tracking CBPs at the formation height of Fe\,{\sc xii} (193 \AA) emissions. The equator rotation (14.$^{\circ}$40 to 14.$^{\circ}$54 day$^{-1}$) and latitudinal gradient of rotation ($ - $3.$^{\circ}$0 to $ - $2.$^{\circ}$64 day$^{-1}$) show very slightly positive and negative trends with solar activity (sunspots and flares), respectively. For cycle 24, our investigations show that the northern hemisphere has more differential rotation than the southern hemisphere, confirmed by the asymmetry of the midlatitude rotation parameter. The asymmetry (ranked) of the latitudinal gradient of the rotation parameter is concordant with the sunspot numbers for 7 yr within the 9 yr of the cycle; however, for only 3 yr, it is concordant with the flare index. The minimum horizontal Reynolds stress changes from about $ - $2500 m$^{2}$ s$^{-2}$ (corresponding to high activity) in 2012 and 2014 to $ - $100 m$^{2}$ s$^{-2}$ (corresponding to low activity) in 2019 over 5$^{\circ}$ to 35$^{\circ}$ latitudes within cycle 24. We conclude that the negative horizontal Reynolds stress (momentum transfer toward the Sun's equator) is a helpful indication of solar activity.

==> bibtex.txt <==
@ARTICLE{Babcock1961ApJ,
       author = {{Babcock}, H.~W.},
        title = "{The Topology of the Sun's Magnetic Field and the 22-YEAR Cycle.}",
      journal = {\apj},
         year = 1961,
        month = mar,
       volume = {133},
        pages = {572},
          doi = {10.1086/147060},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1961ApJ...133..572B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Li2014SoPh,
       author = {{Li}, K.~J. and {Feng}, W. and {Shi}, X.~J. and {Xie}, J.~L. and {Gao}, P.~X. and {Liang}, H.~F.},
        title = "{Long-Term Variations of Solar Differential Rotation and Sunspot Activity: Revisited}",
      journal = {\solphys},
     keywords = {Rotation, Solar cycle, observations, Sunspots, velocity, Astrophysics - Solar and Stellar Astrophysics},
         year = 2014,
        month = mar,
       volume = {289},
       number = {3},
        pages = {759-768},
          doi = {10.1007/s11207-013-0369-6},
archivePrefix = {arXiv},
       eprint = {1205.1598},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014SoPh..289..759L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{sharma2020,
	author = {{Sharma}, Jaidev and {Malik}, Anil K. and {Kumar}, Brajesh and {Vats}, Hari Om},
	title = "{Evidence of a strong relationship between hemispheric asymmetry in solar coronal rotation and solar activity during solar cycle 24}",
	journal = {\mnras},
	keywords = {Sun: activity - Sun: corona - Sun: rotation - Sun: UV radiation, Astrophysics - Solar and Stellar Astrophysics},
	year = 2020,
	month = dec,
	volume = {499},
	number = {4},
	pages = {5442-5446},
	doi = {10.1093/mnras/staa2863},
	archivePrefix = {arXiv},
	eprint = {2009.08121},
	primaryClass = {astro-ph.SR},
	adsurl = {https://ui.adsabs.harvard.edu/abs/2020MNRAS.499.5442S},
	adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{sharma_304,
       author = {{Sharma}, Jaidev and {Kumar}, Brajesh and {Malik}, Anil K. and {Vats}, Hari Om},
        title = "{Differential rotation of the solar transition region from STEREO/EUVI 30.4-nm images}",
      journal = {\mnras},
     keywords = {Sun: activity, Sun: rotation, Sun: transition region, Sun: UV radiation, Astrophysics - Solar and Stellar Astrophysics},
         year = 2021,
        month = oct,
       volume = {506},
       number = {4},
        pages = {4952-4959},
          doi = {10.1093/mnras/stab1959},
archivePrefix = {arXiv},
       eprint = {2107.05244},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2021MNRAS.506.4952S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{chow2013,
       author = {{Chowdhury}, Partha and {Choudhary}, D.~P. and {Gosain}, Sanjay},
        title = "{A Study of the Hemispheric Asymmetry of Sunspot Area during Solar Cycles 23 and 24}",
      journal = {\apj},
     keywords = {Sun: activity, Sun: dynamo, Sun: helioseismology, sunspots},
         year = 2013,
        month = may,
       volume = {768},
       number = {2},
          eid = {188},
        pages = {188},
          doi = {10.1088/0004-637X/768/2/188},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013ApJ...768..188C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Maunder1904,
       author = {{Maunder}, E. Walter},
        title = "{Note on the Distribution of Sun-spots in Heliographic Latitude, 1874-1902}",
      journal = {\mnras},
         year = 1904,
        month = jun,
       volume = {64},
        pages = {747-761},
          doi = {10.1093/mnras/64.8.747},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1904MNRAS..64..747M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{White1977,
       author = {{White}, Oran R. and {Trotter}, Dorothy E.},
        title = "{Note on the Distribution of Sunspots Between the North and South Solar Hemispheres and its Variation with the Solar Cycle}",
      journal = {\apjs},
         year = 1977,
        month = mar,
       volume = {33},
        pages = {391},
          doi = {10.1086/190432},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1977ApJS...33..391W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{McIntosh2013,
       author = {{McIntosh}, Scott W. and {Leamon}, Robert J. and {Gurman}, Joseph B. and {Olive}, Jean-Philippe and {Cirtain}, Jonathan W. and {Hathaway}, David H. and {Burkepile}, Joan and {Miesch}, Mark and {Markel}, Robert S. and {Sitongia}, Leonard},
        title = "{Hemispheric Asymmetries of Solar Photospheric Magnetism: Radiative, Particulate, and Heliospheric Impacts}",
      journal = {\apj},
     keywords = {magnetic fields, solar wind, Sun: corona, Astrophysics - Solar and Stellar Astrophysics},
         year = 2013,
        month = mar,
       volume = {765},
       number = {2},
          eid = {146},
        pages = {146},
          doi = {10.1088/0004-637X/765/2/146},
archivePrefix = {arXiv},
       eprint = {1302.1081},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013ApJ...765..146M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{McIntosh2014,
       author = {{McIntosh}, Scott W. and {Wang}, Xin and {Leamon}, Robert J. and {Davey}, Alisdair R. and {Howe}, Rachel and {Krista}, Larisza D. and {Malanushenko}, Anna V. and {Markel}, Robert S. and {Cirtain}, Jonathan W. and {Gurman}, Joseph B. and {Pesnell}, William D. and {Thompson}, Michael J.},
        title = "{Deciphering Solar Magnetic Activity. I. On the Relationship between the Sunspot Cycle and the Evolution of Small Magnetic Features}",
      journal = {\apj},
     keywords = {Sun: activity, Sun: atmosphere, Sun: evolution, Sun: general, Sun: interior, Sun: rotation, sunspots, Astrophysics - Solar and Stellar Astrophysics},
         year = 2014,
        month = sep,
       volume = {792},
       number = {1},
          eid = {12},
        pages = {12},
          doi = {10.1088/0004-637X/792/1/12},
archivePrefix = {arXiv},
       eprint = {1403.3071},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014ApJ...792...12M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Norton2014,
       author = {{Norton}, A.~A. and {Charbonneau}, P. and {Passos}, D.},
        title = "{Hemispheric Coupling: Comparing Dynamo Simulations and Observations}",
      journal = {\ssr},
     keywords = {Sun: magnetic fields, Hemispheric coupling, Sunspots, Solar activity, Astrophysics - Solar and Stellar Astrophysics},
         year = 2014,
        month = dec,
       volume = {186},
       number = {1-4},
        pages = {251-283},
          doi = {10.1007/s11214-014-0100-4},
archivePrefix = {arXiv},
       eprint = {1411.7052},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014SSRv..186..251N},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Xiang2014,
       author = {{Xiang}, N.~B. and {Qu}, Z.~N. and {Zhai}, Q.},
        title = "{Periodicity of the Solar Full-disk Magnetic Fields}",
      journal = {\aj},
     keywords = {Sun: activity, Sun: magnetic fields, Sun: rotation},
         year = 2014,
        month = jul,
       volume = {148},
       number = {1},
          eid = {12},
        pages = {12},
          doi = {10.1088/0004-6256/148/1/12},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014AJ....148...12X},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ata1996,
       author = {{Ata{\c{c}}}, Tamer and {{\"O}zg{\"u}{\c{c}}}, Atila},
        title = "{North-South Asymmetry in the Solar Flare Index}",
      journal = {\solphys},
         year = 1996,
        month = jun,
       volume = {166},
       number = {1},
        pages = {201-208},
          doi = {10.1007/BF00179363},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1996SoPh..166..201A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Garcia1990,
       author = {{Garcia}, Howard A.},
        title = "{Evidence for Solar-Cycle Evolution of North-South Flare Asymmetry during SOLAR-CYCLE-20 and SOLAR-CYCLE-21}",
      journal = {\solphys},
     keywords = {Solar Flares, Spatial Distribution, Sunspot Cycle, Solar X-Rays, Symmetry, Temporal Distribution, Solar Physics},
         year = 1990,
        month = may,
       volume = {127},
       number = {1},
        pages = {185-197},
          doi = {10.1007/BF00158522},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1990SoPh..127..185G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Joshi2004,
       author = {{Joshi}, Bhuwan and {Joshi}, Anita},
        title = "{The North{\textemdash}South Asymmetry of Soft X-Ray Flare Index During Solar Cycles 21, 22 and 23}",
      journal = {\solphys},
     keywords = {Astrophysics},
         year = 2004,
        month = feb,
       volume = {219},
       number = {2},
        pages = {343-356},
          doi = {10.1023/B:SOLA.0000022977.95023.a7},
archivePrefix = {arXiv},
       eprint = {astro-ph/0609707},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2004SoPh..219..343J},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Ata2006,
       author = {Ata{\c{c}}, Tamer and {{\"O}zg{\"u}{\c{c}}}, Atila},
        title = "{Overview of the Solar Activity During Solar Cycle 23}",
      journal = {\solphys},
         year = 2006,
        month = jan,
       volume = {233},
       number = {1},
        pages = {139-153},
          doi = {10.1007/s11207-006-1112-3},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2006SoPh..233..139A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{ozg2002,
       author = {{{\"O}zg{\"u}{\c{c}}}, A. and {Ata{\c{c}}}, T. and {Ryb{\'a}k}, J.},
        title = "{Flare index variability in the ascending branch of solar cycle 23}",
      journal = {Journal of Geophysical Research (Space Physics)},
     keywords = {Solar Physics, Astrophysics, and Astronomy: Flares, and Astronomy: Magnetic fields, and Astronomy: Solar activity cycle (2162), and Astronomy: Helioseismology, and Astronomy: Solar irradiance},
         year = 2002,
        month = jul,
       volume = {107},
       number = {A7},
          eid = {1146},
        pages = {1146},
          doi = {10.1029/2001JA009080},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2002JGRA..107.1146O},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Li2014,
       author = {{Li}, K.~J. and {Xiang}, N.~B. and {Qu}, Z.~N. and {Xie}, J.~L.},
        title = "{Hemispheric Sunspot Unit Area: Comparison with Hemispheric Sunspot Number and Sunspot Area}",
      journal = {\aj},
     keywords = {Sun: activity, Sun: general, sunspots},
         year = 2014,
        month = mar,
       volume = {147},
       number = {3},
          eid = {51},
        pages = {51},
          doi = {10.1088/0004-6256/147/3/51},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014AJ....147...51L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Li2019,
       author = {{Li}, F.~Y. and {Xiang}, N.~B. and {Xie}, J.~L. and {Xu}, J.~C.},
        title = "{The Present Special Solar Cycle 24: Casting a Shadow over Periodicity of the North-South Hemispherical Asymmetry}",
      journal = {\apj},
     keywords = {Sun: activity, Sun: general, sunspots},
         year = 2019,
        month = mar,
       volume = {873},
       number = {2},
          eid = {121},
        pages = {121},
          doi = {10.3847/1538-4357/ab06bf},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019ApJ...873..121L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Waldmeier1971,
       author = {{Waldmeier}, M.},
        title = "{The asymmetry of solar activity in the years 1959 1969}",
      journal = {\solphys},
         year = 1971,
        month = nov,
       volume = {20},
       number = {2},
        pages = {332-344},
          doi = {10.1007/BF00159763},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1971SoPh...20..332W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Vizoso1990,
       author = {{Vizoso}, G. and {Ballester}, J.~L.},
        title = "{The north-south asymmetry of sunspots}",
      journal = {\aap},
     keywords = {Magnetic Dipoles, Solar Activity Effects, Solar Cycles, Solar Flares, Sunspot Cycle, Asymmetry, Northern Hemisphere, Solar Magnetic Field, Solar Prominences, Solar Physics},
         year = 1990,
        month = mar,
       volume = {229},
       number = {2},
        pages = {540-546},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1990A&A...229..540V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@INPROCEEDINGS{verma1992,
       author = {{Verma}, V.~K.},
        title = "{The Distribution of the North-South Asymmetry for the Various Activity Cycles}",
    booktitle = {The Solar Cycle},
         year = 1992,
       editor = {{Harvey}, Karen L.},
       series = {Astronomical Society of the Pacific Conference Series},
       volume = {27},
        month = jan,
        pages = {429},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1992ASPC...27..429V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Li2009,
       author = {{Li}, K.~J. and {Chen}, H.~D. and {Zhan}, L.~S. and {Li}, Q.~X. and {Gao}, P.~X. and {Mu}, J. and {Shi}, X.~J. and {Zhu}, W.~W.},
        title = "{Asymmetry of solar activity in cycle 23}",
      journal = {Journal of Geophysical Research (Space Physics)},
     keywords = {Solar Physics, Astrophysics, and Astronomy: Solar activity cycle (2162), Solar Physics, Astrophysics, and Astronomy: Magnetic fields, Solar Physics, Astrophysics, and Astronomy: Photosphere, Solar Physics, Astrophysics, and Astronomy: Chromosphere},
         year = 2009,
        month = apr,
       volume = {114},
       number = {A4},
          eid = {A04101},
        pages = {A04101},
          doi = {10.1029/2009JA014061},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009JGRA..114.4101L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{joshi2009,
       author = {{Joshi}, Navin Chandra and {Bankoti}, Neeraj Singh and {Pande}, Seema and {Pande}, Bimal and {Pandey}, Kavita},
        title = "{Study of Distribution and Asymmetry of Solar Active Prominences during Solar Cycle 23}",
      journal = {\solphys},
     keywords = {Sun: activity, Sun: prominences, Sun: North{\,}{\textendash}{\,}South and East{\,}{\textendash}{\,}West asymmetry, Astrophysics - Solar and Stellar Astrophysics},
         year = 2009,
        month = dec,
       volume = {260},
       number = {2},
        pages = {451-463},
          doi = {10.1007/s11207-009-9446-2},
archivePrefix = {arXiv},
       eprint = {0907.3004},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009SoPh..260..451J},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{chow2019,
       author = {{Chowdhury}, P. and {Kilcik}, A. and {Yurchyshyn}, V. and {Obridko}, V.~N. and {Rozelot}, J.~P.},
        title = "{Analysis of the Hemispheric Sunspot Number Time Series for the Solar Cycles 18 to 24}",
      journal = {\solphys},
     keywords = {Sunspots, Periodicity, Hemispheric asymmetry, Wavelet analysis},
         year = 2019,
        month = oct,
       volume = {294},
       number = {10},
          eid = {142},
        pages = {142},
          doi = {10.1007/s11207-019-1530-7},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019SoPh..294..142C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{alipour2015,
       author = {{Alipour}, N. and {Safari}, H.},
        title = "{Statistical Properties of Solar Coronal Bright Points}",
      journal = {\apj},
     keywords = {Sun: activity, Sun: corona, Sun: flares, Sun: magnetic fields, sunspots},
         year = 2015,
        month = jul,
       volume = {807},
       number = {2},
          eid = {175},
        pages = {175},
          doi = {10.1088/0004-637X/807/2/175},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015ApJ...807..175A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{shok2022,
       author = {{Shokri}, Zahra and {Alipour}, Nasibe and {Safari}, Hossein and {Kayshap}, Pradeep and {Podladchikova}, Olena and {Nigro}, Giuseppina and {Tripathi}, Durgesh},
        title = "{Synchronization of Small-scale Magnetic Features, Blinkers, and Coronal Bright Points}",
      journal = {\apj},
     keywords = {1322, 1487, 1483, 1532, 1518, 2001, Astrophysics - Solar and Stellar Astrophysics},
         year = 2022,
        month = feb,
       volume = {926},
       number = {1},
          eid = {42},
        pages = {42},
          doi = {10.3847/1538-4357/ac4265},
archivePrefix = {arXiv},
       eprint = {2201.04459},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2022ApJ...926...42S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Roy2020,
       author = {{Roy}, Soumya and {Prasad}, Amrita and {Ghosh}, Koushik and {Panja}, Subhash Chandra and {Patra}, Sankar Narayan},
        title = "{Investigation of the Hemispheric Asymmetry in Solar Flare Index During Solar Cycle 21 - 24 from the Kandilli Observatory}",
      journal = {\solphys},
     keywords = {Flare, Fractals, Periodicity, Hemispheric asymmetry, Solar cycle},
         year = 2020,
        month = jul,
       volume = {295},
       number = {7},
          eid = {100},
        pages = {100},
          doi = {10.1007/s11207-020-01656-6},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020SoPh..295..100R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Joshi2019,
       author = {{Joshi}, Anita and {Chandra}, Ramesh},
        title = "{North-South Distribution and Asymmetry of GOES SXR Flares during Solar Cycle 24}",
      journal = {Open Astronomy},
     keywords = {sun activity, sun flares, Astrophysics - Solar and Stellar Astrophysics},
         year = 2019,
        month = dec,
       volume = {28},
       number = {1},
        pages = {228-235},
          doi = {10.1515/astro-2019-0019},
archivePrefix = {arXiv},
       eprint = {2007.06998},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019OAst...28..228J},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{prasad2021,
  author={Prasad, Amrita and Roy, Soumya and Ghosh, Koushik and Panja, Subhash Chandra and Patra, Sankar Narayan},
  title={Investigation of Hemispherical Variations of Soft X-Ray Solar Flares during Solar Cycles 21 to 24},
  journal={Solar System Research},
  volume={55},
  number={2},
  pages={169--182},
  year={2021},
  doi = {10.1134/S0038094621020052},
  publisher={Springer},
  adsurl = {https://doi.org/10.1134/S0038094621020052}
}

@article{zhang2015,
       author = {{Zhang}, J. and {Feng}, W.},
        title = "{Regularity of the North-South Asymmetry of Solar Activity: Revisited}",
      journal = {\aj},
     keywords = {methods: data analysis, Sun: activity, Sun: general, sunspots},
         year = 2015,
        month = sep,
       volume = {150},
       number = {3},
          eid = {74},
        pages = {74},
          doi = {10.1088/0004-6256/150/3/74},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015AJ....150...74Z},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{bra2001,
       author = {Braj{\v{s}}a, R. and W{\"o}hl, H. and Vr{\v{s}}nak, B. and Ru{\v{z}}djak, V. and Clette, F. and Hochedez, J. -F.},
        title = "{Solar differential rotation determined by tracing coronal bright points in SOHO-EIT images. I. Interactive and automatic methods of data reduction}",
      journal = {\aap},
     keywords = {SUN: CORONA, SUN: UV RADIATION, SUN: ROTATION},
         year = 2001,
        month = jul,
       volume = {374},
        pages = {309-315},
          doi = {10.1051/0004-6361:20010694},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2001A&A...374..309B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{bra2002,
      author={Braj\v{s}a, R and W\"ohl, H and Vr\v{s}nak, B and Ru\v{z}djak, V and Clette, F and Hochedez, J-F},
  journal={\aap},
   title = "{Solar differential rotation determined by tracing coronal bright points in SOHO-EIT images. II. Results for 1998/99 obtained with interactive and automatic methods}",
     keywords = {Sun: corona, Sun: UV radiation, Sun: rotation},
         year = 2002,
        month = sep,
       volume = {392},
        pages = {329-334},
          doi = {10.1051/0004-6361:20020945},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2002A&A...392..329B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{braj2004,
       author = {Braj\v{s}a, R. and W{\"o}hl, H. and Vr\v{s}nak, B. and Ru\v{z}djak, V. and Clette, F. and Hochedez, J. -F. and Ro\v{s}a, D.},
      journal = {\aap},
title = "{Height correction in the measurement of solar differential rotation determined by coronal bright points}",
     keywords = {Sun: corona, Sun: UV radiation, Sun: rotation},
         year = 2004,
        month = feb,
       volume = {414},
        pages = {707-715},
          doi = {10.1051/0004-6361:20034082},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2004A&A...414..707B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System} }

@ARTICLE{braj2005,
	author = {Braj\v{s}a, R. and W\"ohl, H. and Vr{\v{s}}nak, B. and Ru{\v{s}}djak, V. and Clette, F. and Hochedez, J. -F. and Verbanac, G. and Temmer, M.},
	title = "{Spatial Distribution and North-South Asymmetry of Coronal Bright Points from Mid-1998 to Mid-1999}",
	journal = {\solphys},
	keywords = {Spatial Distribution, Visibility Function, Automatic Method, Differential Rotation, Interactive Method},
	year = 2005,
	month = sep,
	volume = {231},
	number = {1-2},
	pages = {29-44},
	doi = {10.1007/s11207-005-8784-y},
	adsurl = {https://ui.adsabs.harvard.edu/abs/2005SoPh..231...29B},
	adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Zhang2022MNRAS,
       author = {{Zhang}, X.~J. and {Deng}, L.~H. and {Fei}, Y. and {Li}, C. and {Tian}, X.~A. and {Wan}, Z.~J.},
        title = "{Hemispheric asymmetry of long-term sunspot activity: sunspot relative numbers for 1939-2019}",
      journal = {\mnras},
     keywords = {Sun: activity, Sun: magnetic fields, sunspots},
         year = 2022,
        month = jul,
       volume = {514},
       number = {1},
        pages = {1140-1147},
          doi = {10.1093/mnras/stac1231},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2022MNRAS.514.1140Z},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Sudar2015A&A,
       author = {{Sudar}, D. and {Skoki{\'c}}, I. and {Braj{\v{s}}a}, R. and {Saar}, S.~H.},
        title = "{Steps towards a high precision solar rotation profile: Results from SDO/AIA coronal bright point data}",
      journal = {\aap},
     keywords = {Sun: rotation, Sun: corona, Sun: activity, Astrophysics - Solar and Stellar Astrophysics},
         year = 2015,
        month = mar,
       volume = {575},
          eid = {A63},
        pages = {A63},
          doi = {10.1051/0004-6361/201424929},
archivePrefix = {arXiv},
       eprint = {1501.01285},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015A&A...575A..63S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Xie2018ApJ,
       author = {{Xie}, Jinglan and {Shi}, Xiangjun and {Qu}, Zhining},
        title = "{North-South Asymmetry of the Rotation of the Solar Magnetic Field}",
      journal = {\apj},
     keywords = {methods: data analysis, Sun: magnetic fields, Sun: rotation},
         year = 2018,
        month = mar,
       volume = {855},
       number = {2},
          eid = {84},
        pages = {84},
          doi = {10.3847/1538-4357/aaae68},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018ApJ...855...84X},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Gonccalves2014SoPh,
       author = {{Gon{\c{c}}alves}, E. and {Mendes-Lopes}, N. and {Dorotovi{\v{c}}}, I. and {Fernandes}, J.~M. and {Garcia}, A.},
        title = "{North and South Hemispheric Solar Activity for Cycles 21 - 23: Asymmetry and Conditional Volatility of Plage Region Areas}",
      journal = {\solphys},
     keywords = {Conditional volatility, North-South asymmetry, Sun: activity, Sun: chromosphere},
         year = 2014,
        month = jun,
       volume = {289},
       number = {6},
        pages = {2283-2296},
          doi = {10.1007/s11207-013-0448-8},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014SoPh..289.2283G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lemen2012,
       author = {{Lemen}, James R. and {Title}, Alan M. and {Akin}, David J. and {Boerner}, Paul F. and {Chou}, Catherine and {Drake}, Jerry F. and {Duncan}, Dexter W. and {Edwards}, Christopher G. and {Friedlaender}, Frank M. and {Heyman}, Gary F. and {Hurlburt}, Neal E. and {Katz}, Noah L. and {Kushner}, Gary D. and {Levay}, Michael and {Lindgren}, Russell W. and {Mathur}, Dnyanesh P. and {McFeaters}, Edward L. and {Mitchell}, Sarah and {Rehse}, Roger A. and {Schrijver}, Carolus J. and {Springer}, Larry A. and {Stern}, Robert A. and {Tarbell}, Theodore D. and {Wuelser}, Jean-Pierre and {Wolfson}, C. Jacob and {Yanari}, Carl and {Bookbinder}, Jay A. and {Cheimets}, Peter N. and {Caldwell}, David and {Deluca}, Edward E. and {Gates}, Richard and {Golub}, Leon and {Park}, Sang and {Podgorski}, William A. and {Bush}, Rock I. and {Scherrer}, Philip H. and {Gummin}, Mark A. and {Smith}, Peter and {Auker}, Gary and {Jerram}, Paul and {Pool}, Peter and {Soufli}, Regina and {Windt}, David L. and {Beardsley}, Sarah and {Clapp}, Matthew and {Lang}, James and {Waltham}, Nicholas},
        title = "{The Atmospheric Imaging Assembly (AIA) on the Solar Dynamics Observatory (SDO)}",
      journal = {\solphys},
     keywords = {Solar corona, Solar instrumentation, Solar imaging, Extreme ultraviolet},
         year = 2012,
        month = jan,
       volume = {275},
       number = {1-2},
        pages = {17-40},
          doi = {10.1007/s11207-011-9776-8},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2012SoPh..275...17L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Boerner2012,
       author = {{Boerner}, Paul and {Edwards}, Christopher and {Lemen}, James and {Rausch}, Adam and {Schrijver}, Carolus and {Shine}, Richard and {Shing}, Lawrence and {Stern}, Robert and {Tarbell}, Theodore and {Title}, Alan and {Wolfson}, C. Jacob and {Soufli}, Regina and {Spiller}, Eberhard and {Gullikson}, Eric and {McKenzie}, David and {Windt}, David and {Golub}, Leon and {Podgorski}, William and {Testa}, Paola and {Weber}, Mark},
        title = "{Initial Calibration of the Atmospheric Imaging Assembly (AIA) on the Solar Dynamics Observatory (SDO)}",
      journal = {\solphys},
     keywords = {Instrumentation, EUV, Soft X-ray, Chromosphere, Corona, Transition region},
         year = 2012,
        month = jan,
       volume = {275},
       number = {1-2},
        pages = {41-66},
          doi = {10.1007/s11207-011-9804-8},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2012SoPh..275...41B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Karachik2006ApJ,
       author = {{Karachik}, Nina and {Pevtsov}, Alexei A. and {Sattarov}, Isroil},
        title = "{Rotation of Solar Corona from Tracking of Coronal Bright Points}",
      journal = {\apj},
     keywords = {Sun: Activity, Sun: Corona, Sun: Magnetic Fields},
         year = 2006,
        month = may,
       volume = {642},
       number = {1},
        pages = {562-567},
          doi = {10.1086/500820},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2006ApJ...642..562K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kariyappa2008A&A,
       author = {{Kariyappa}, R.},
        title = "{Solar coronal rotation determined by X-ray bright points in Hinode/XRT and Yohkoh/SXT full-disc images}",
      journal = {\aap},
     keywords = {Sun: corona, Sun: rotation, Sun: magnetic fields, Sun: X-rays, gamma rays, Astrophysics},
         year = 2008,
        month = sep,
       volume = {488},
       number = {1},
        pages = {297-301},
          doi = {10.1051/0004-6361:200809598},
archivePrefix = {arXiv},
       eprint = {0804.3508},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2008A&A...488..297K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{alipour2012,
   author = {{Alipour}, N. and {Safari}, H. and {Innes}, D.~E.},
    title = "{An Automatic Detection Method for Extreme-ultraviolet Dimmings Associated with Small-scale Eruption}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1112.4679},
 primaryClass = "astro-ph.SR",
 keywords = {Sun: corona, Sun: coronal mass ejections: CMEs, Sun: UV radiation},
     year = 2012,
    month = feb,
   volume = 746,
      eid = {12},
    pages = {12},
      doi = {10.1088/0004-637X/746/1/12},
   adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...746...12A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{alipour2022,
       author = {{Alipour}, N. and {Safari}, H. and {Verbeeck}, C. and {Berghmans}, D. and {Auch{\`e}re}, F. and {Chitta}, L.~P. and {Antolin}, P. and {Barczynski}, K. and {Buchlin}, {\'E}. and {Aznar Cuadrado}, R. and {Dolla}, L. and {Georgoulis}, M.~K. and {Gissot}, S. and {Harra}, L. and {Katsiyannis}, A.~C. and {Long}, D.~M. and {Mandal}, S. and {Parenti}, S. and {Podladchikova}, O. and {Petrova}, E. and {Soubri{\'e}}, {\'E}. and {Sch{\"u}hle}, U. and {Schwanitz}, C. and {Teriaca}, L. and {West}, M.~J. and {Zhukov}, A.~N.},
        title = "{Automatic detection of small-scale EUV brightenings observed by the Solar Orbiter/EUI}",
      journal = {\aap},
     keywords = {Sun: corona, Sun: UV radiation, techniques: high angular resolution, Astrophysics - Solar and Stellar Astrophysics},
         year = 2022,
        month = jul,
       volume = {663},
          eid = {A128},
        pages = {A128},
          doi = {10.1051/0004-6361/202243257},
archivePrefix = {arXiv},
       eprint = {2204.04027},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2022A&A...663A.128A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{hosseini2020,
  title={Energetics of Solar Coronal bright points},
  author={Hosseini Rad, Somayeh and Alipour, Nasibe and Safari, Hossein},
  journal={\apj},
  volume={906},
  year={2020},
  publisher={IOP Publishing}
}

@article{Javaherian2014,
author = {Javaherian, Mohsen and Safari, Hossein and Amiri, Ali and Ziaei, Shervin},
year = {2014},
month = {07},
pages = {3969--3983},
title = {Automatic Method for Identifying Photospheric Bright Points and Granules Observed by Sunrise},
volume = {289},
journal = {Solar Physics},
publisher={Springer}
doi = {10.1007/s11207-014-0555-1}
}

@ARTICLE{Sudar2014MNRAS,
       author = {{Sudar}, D. and {Skoki{\'c}}, I. and {Ru{\v{z}}djak}, D. and {Braj{\v{s}}a}, R. and {W{\"o}hl}, H.},
        title = "{Tracing sunspot groups to determine angular momentum transfer on the Sun}",
      journal = {\mnras},
     keywords = {Sun: activity, Sun: photosphere, Sun: rotation, sunspots, Astrophysics - Solar and Stellar Astrophysics},
         year = 2014,
        month = apr,
       volume = {439},
       number = {3},
        pages = {2377-2385},
          doi = {10.1093/mnras/stu099},
archivePrefix = {arXiv},
       eprint = {1401.5641},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014MNRAS.439.2377S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Zhao2004ApJ,
       author = {{Zhao}, Junwei and {Kosovichev}, Alexander G.},
        title = "{Torsional Oscillation, Meridional Flows, and Vorticity Inferred in the Upper Convection Zone of the Sun by Time-Distance Helioseismology}",
      journal = {\apj},
     keywords = {Sun: Activity, Sun: Helioseismology, Sun: Interior, Sun: Oscillations, Sun: Rotation},
         year = 2004,
        month = mar,
       volume = {603},
       number = {2},
        pages = {776-784},
          doi = {10.1086/381489},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2004ApJ...603..776Z},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Gonz2010ApJ,
       author = {{Gonz{\'a}lez Hern{\'a}ndez}, I. and {Howe}, R. and {Komm}, R. and {Hill}, F.},
        title = "{Meridional Circulation During the Extended Solar Minimum: Another Component of the Torsional Oscillation?}",
      journal = {\apjl},
     keywords = {Sun: activity, Sun: helioseismology, Sun: interior, Sun: surface magnetism, Astrophysics - Solar and Stellar Astrophysics},
         year = 2010,
        month = apr,
       volume = {713},
       number = {1},
        pages = {L16-L20},
          doi = {10.1088/2041-8205/713/1/L16},
archivePrefix = {arXiv},
       eprint = {1003.1685},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2010ApJ...713L..16G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Gonz2008SoPh,
       author = {{Gonz{\'a}lez Hern{\'a}ndez}, I. and {Kholikov}, S. and {Hill}, F. and {Howe}, R. and {Komm}, R.},
        title = "{Subsurface Meridional Circulation in the Active Belts}",
      journal = {\solphys},
     keywords = {Meridional circulation, Solar interior, Local helioseismology, Ring diagrams, Astrophysics},
         year = 2008,
        month = nov,
       volume = {252},
       number = {2},
        pages = {235-245},
          doi = {10.1007/s11207-008-9264-y},
archivePrefix = {arXiv},
       eprint = {0808.3606},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2008SoPh..252..235G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Jurdana2011A&A,
       author = {{Jurdana-{\v{S}}epi{\'c}}, R. and {Braj{\v{s}}a}, R. and {W{\"o}hl}, H. and {Hanslmeier}, A. and {Poljan{\v{c}}i{\'c}}, I. and {Svalgaard}, L. and {Gissot}, S.~F.},
        title = "{A relationship between the solar rotation and activity in the period 1998-2006 analysed by tracing small bright coronal structures in SOHO-EIT images}",
      journal = {\aap},
     keywords = {Sun: rotation, Sun: corona, Sun: activity},
         year = 2011,
        month = oct,
       volume = {534},
          eid = {A17},
        pages = {A17},
          doi = {10.1051/0004-6361/201014357},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011A&A...534A..17J},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Wu2023ApJ,
       author = {{Wu}, Qian-Rui and {Zheng}, Sheng and {Zeng}, Shu-Guang and {Wan}, Miao and {Zeng}, Xiang-Yun and {Deng}, Lin-Hua and {Huang}, Yao},
        title = "{Rotational Characteristics of the Solar Transition Region Using SDO/AIA 304 {\r{A}} Images}",
      journal = {\apj},
     keywords = {Solar transition region, Solar activity, Solar cycle, Solar differential rotation, Solar rotation, 1532, 1475, 1487, 1996, 1524},
         year = 2023,
        month = sep,
       volume = {954},
       number = {1},
          eid = {20},
        pages = {20},
          doi = {10.3847/1538-4357/ace623},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2023ApJ...954...20W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Chandra2009_17,
       author = {{Chandra}, Satish and {Vats}, Hari Om and {Iyer}, K.~N.},
        title = "{Differential coronal rotation using radio images at 17GHz}",
      journal = {\mnras},
     keywords = {Sun: corona, Sun: radio radiation, Sun: rotation, Astrophysics - Solar and Stellar Astrophysics},
         year = 2009,
        month = nov,
       volume = {400},
       number = {1},
        pages = {L34-L37},
          doi = {10.1111/j.1745-3933.2009.00757.x},
archivePrefix = {arXiv},
       eprint = {0909.2786},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009MNRAS.400L..34C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{skosic2013,
       author = {{Skoki{\'c}}, I. and {Braj{\v{s}}a}, R. and {Ro{\v{s}}a}, D. and {Hr{\v{z}}ina}, D. and {W{\"o}hl}, H.},
        title = "{Validity of the Relations Between the Synodic and Sidereal Rotation Velocities of the Sun}",
      journal = {\solphys},
     keywords = {Rotation, Astrophysics - Solar and Stellar Astrophysics},
         year = 2014,
        month = may,
       volume = {289},
       number = {5},
        pages = {1471-1476},
          doi = {10.1007/s11207-013-0426-1},
archivePrefix = {arXiv},
       eprint = {1310.0778},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014SoPh..289.1471S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{vransk2003,
       author = {{Vr{\v{s}}nak}, B. and {Braj{\v{s}}a}, R. and {W{\"o}hl}, H. and {Ru{\v{z}}djak}, V. and {Clette}, F. and {Hochedez}, J. -F.},
        title = "{Properties of the solar velocity field indicated by motions of coronal bright points}",
      journal = {\aap},
     keywords = {Sun: rotation, Sun: UV radiation, Sun: corona},
         year = 2003,
        month = jun,
       volume = {404},
        pages = {1117-1127},
          doi = {10.1051/0004-6361:20030502},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2003A&A...404.1117V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{sudar2016,
       author = {{Sudar}, D. and {Saar}, S.~H. and {Skoki{\'c}}, I. and {Poljan{\v{c}}i{\'c} Beljan}, I. and {Braj{\v{s}}a}, R.},
        title = "{Meridional motions and Reynolds stress from SDO/AIA coronal bright points data}",
      journal = {\aap},
     keywords = {Sun: rotation, Sun: corona, Sun: activity, Astrophysics - Solar and Stellar Astrophysics},
         year = 2016,
        month = mar,
       volume = {587},
          eid = {A29},
        pages = {A29},
          doi = {10.1051/0004-6361/201527217},
archivePrefix = {arXiv},
       eprint = {1601.02406},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2016A&A...587A..29S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@article{raboonik,
  title={Prediction of solar flares using unique signatures of magnetic field images},
  author={Raboonik, Abbas and Safari, Hossein and Alipour, Nasibe and Wheatland, Michael S},
  journal={The Astrophysical Journal},
  volume={834},
  number={1},
  pages={11},
  year={2016},
  publisher={IOP Publishing}
}
@ARTICLE{Mehta2005BASI,
       author = {{Mehta}, Mehul},
        title = "{Solar coronal rotation and phase of solar activity cycle}",
      journal = {Bulletin of the Astronomical Society of India},
     keywords = {Sun: rotation, Sun: radio radiation, Sun: general},
         year = 2005,
        month = sep,
       volume = {33},
       number = {3},
        pages = {323},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2005BASI...33..323M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Javaraiah2000,
       author = {{Javaraiah}, J.},
        title = "{22-year Periodicity in the Solar Differential Rotation}",
      journal = {Journal of Astrophysics and Astronomy},
         year = 2000,
        month = jun,
       volume = {21},
        pages = {167},
          doi = {10.1007/BF02702384},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2000JApA...21..167J},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{sudar2017,
       author = {{Sudar}, Davor and {Braj{\v{s}}a}, Roman and {Skoki{\'c}}, Ivica and {Poljan{\v{c}}i{\'c} Beljan}, Ivana and {W{\"o}hl}, Hubertus},
        title = "{Meridional Motion and Reynolds Stress from Debrecen Photoheliographic Data}",
      journal = {\solphys},
     keywords = {Sunspots, Rotation, Velocity fields, Photosphere, Astrophysics - Solar and Stellar Astrophysics},
         year = 2017,
        month = jul,
       volume = {292},
       number = {7},
          eid = {86},
        pages = {86},
          doi = {10.1007/s11207-017-1105-4},
archivePrefix = {arXiv},
       eprint = {1705.00912},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017SoPh..292...86S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{whole2010,
       author = {{W{\"o}hl}, H. and {Braj{\v{s}}a}, R. and {Hanslmeier}, A. and {Gissot}, S.~F.},
        title = "{A precise measurement of the solar differential rotation by tracing small bright coronal structures in SOHO-EIT images. Results and comparisons for the period 1998-2006}",
      journal = {\aap},
     keywords = {Sun: rotation, Sun: corona, Sun: activity},
         year = 2010,
        month = sep,
       volume = {520},
          eid = {A29},
        pages = {A29},
          doi = {10.1051/0004-6361/200913081},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2010A&A...520A..29W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{shi2014,
       author = {{Shi}, X.~J. and {Xie}, J.~L.},
        title = "{Rotation of Solar Magnetic Fields for the Current Solar Cycle 24}",
      journal = {\aj},
     keywords = {methods: data analysis, Sun: magnetic fields, Sun: rotation},
         year = 2014,
        month = nov,
       volume = {148},
       number = {5},
          eid = {101},
        pages = {101},
          doi = {10.1088/0004-6256/148/5/101},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014AJ....148..101S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Poljancic_Beljan2017,
       author = {{Poljan{\v{c}}i{\'c} Beljan}, I. and {Jurdana-{\v{S}}epi{\'c}}, R. and {Braj{\v{s}}a}, R. and {Sudar}, D. and {Ru{\v{z}}djak}, D. and {Hr{\v{z}}ina}, D. and {P{\"o}tzi}, W. and {Hanslmeier}, A. and {Veronig}, A. and {Skoki{\'c}}, I. and {W{\"o}hl}, H.},
        title = "{Solar differential rotation in the period 1964-2016 determined by the Kanzelh{\"o}he data set}",
      journal = {\aap},
     keywords = {Sun: photosphere, Sun: rotation, sunspots},
         year = 2017,
        month = oct,
       volume = {606},
          eid = {A72},
        pages = {A72},
          doi = {10.1051/0004-6361/201731047},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017A&A...606A..72P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{sharma193,
       author = {{Sharma}, Jaidev and {Malik}, Anil K. and {Vats}, Hari Om and {Banerjee}, Shyamal Kumar},
        title = "{Rotational properties of solar EUV corona using SDO/AIA-19.3-nm observations}",
      journal = {\mnras},
     keywords = {Sun: activity, Sun: corona, Sun: rotation, Sun: UV radiation},
         year = 2023,
        month = may,
       volume = {521},
       number = {1},
        pages = {1079-1085},
          doi = {10.1093/mnras/stad544},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2023MNRAS.521.1079S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{orbidko2001,
       author = {{Obridko}, V.~N. and {Shelting}, B.~D.},
        title = "{Rotation Characteristics of Large-Scale Solar Magnetic Fields}",
      journal = {\solphys},
     keywords = {Magnetic Field, Rate Increase, Rotation Rate, Local Field, Rotation Period},
         year = 2001,
        month = jun,
       volume = {201},
       number = {1},
        pages = {1-12},
          doi = {10.1023/A:1010378224821},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2001SoPh..201....1O},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Giordano2008,
       author = {{Giordano}, S. and {Mancuso}, S.},
        title = "{Coronal Rotation at Solar Minimum from UV Observations}",
      journal = {\apj},
     keywords = {Sun: corona, Sun: rotation, Sun: UV radiation},
         year = 2008,
        month = nov,
       volume = {688},
       number = {1},
        pages = {656-668},
          doi = {10.1086/591923},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2008ApJ...688..656G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{li2020,
       author = {{Li}, K.~J. and {Xu}, J.~C. and {Yin}, Z.~Q. and {Feng}, W.},
        title = "{Why Does the Solar Corona Abnormally Rotate Faster Than the Photosphere?}",
      journal = {\apj},
     keywords = {Sun: atmosphere, Sun: corona, Sun: rotation, Astrophysics - Solar and Stellar Astrophysics},
         year = 2019,
        month = apr,
       volume = {875},
       number = {2},
          eid = {90},
        pages = {90},
          doi = {10.3847/1538-4357/ab0f3a},
archivePrefix = {arXiv},
       eprint = {1904.07465},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019ApJ...875...90L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{beck2000,
       author = {{Beck}, John G.},
        title = "{A comparison of differential rotation measurements - (Invited Review)}",
      journal = {\solphys},
     keywords = {Convection, Rotation Rate, Doppler Shift, Magnetic Feature, Convection Zone},
         year = 2000,
        month = jan,
       volume = {191},
       number = {1},
        pages = {47-70},
          doi = {10.1023/A:1005226402796},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2000SoPh..191...47B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{zatari2009,
       author = {{Zaatri}, A. and {W{\"o}hl}, H. and {Roth}, M. and {Corbard}, T. and {Braj{\v{s}}a}, R.},
        title = "{Comparison of the sidereal angular velocity of subphotospheric layers and small bright coronal structures during the declining phase of solar cycle 23}",
      journal = {\aap},
     keywords = {Sun: rotation, Sun: helioseismology, Sun: corona, methods: data analysis, Astrophysics - Solar and Stellar Astrophysics},
         year = 2009,
        month = sep,
       volume = {504},
       number = {2},
        pages = {589-594},
          doi = {10.1051/0004-6361/200912130},
archivePrefix = {arXiv},
       eprint = {0907.4099},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009A&A...504..589Z},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{howrad1984,
       author = {{Howard}, Robert},
        title = "{Solar Rotation}",
      journal = {\araa},
         year = 1984,
        month = jan,
       volume = {22},
        pages = {131-155},
          doi = {10.1146/annurev.aa.22.090184.001023},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1984ARA&A..22..131H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{schroeter1985,
       author = {{Schroeter}, E.~H.},
        title = "{The Solar Differential Rotation - Present Status of Observations}",
      journal = {\solphys},
     keywords = {Plasma Dynamics, Solar Activity, Solar Rotation, Stellar Spectrophotometry, Electrophotometry, Instrument Errors, Photosphere, Stellar Cores, Sunspots, Solar Physics, Present Status, Theoretical Aspect, Observational Effort, Differential Rotation, Solar Differential Rotation},
         year = 1985,
        month = oct,
       volume = {100},
        pages = {141},
          doi = {10.1007/BF00158426},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1985SoPh..100..141S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{patern2010,
       author = {{Patern{\`o}}, Lucio},
        title = "{The solar differential rotation: a historical view}",
      journal = {\apss},
     keywords = {Sun: rotation, Sun: convection, Sun: differential rotation},
         year = 2010,
        month = jul,
       volume = {328},
       number = {1-2},
        pages = {269-277},
          doi = {10.1007/s10509-009-0218-0},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2010Ap&SS.328..269P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@INPROCEEDINGS{howard1992,
       author = {{Howard}, Robert F.},
        title = "{Rotation of Leading; Following Portions of Plages; Sunspot Groups}",
    booktitle = {The Solar Cycle},
         year = 1992,
       editor = {{Harvey}, Karen L.},
       series = {Astronomical Society of the Pacific Conference Series},
       volume = {27},
        month = jan,
        pages = {297},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1992ASPC...27..297H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{howard1996,
       author = {{Howard}, Robert F.},
        title = "{Solar Active Regions As Diagnostics of Subsurface Conditions}",
      journal = {\araa},
         year = 1996,
        month = jan,
       volume = {34},
        pages = {75-110},
          doi = {10.1146/annurev.astro.34.1.75},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1996ARA&A..34...75H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{gigo2013a,
       author = {{Gigolashvili}, M.~S. and {Japaridze}, D.~R. and {Kukhianidze}, V.~J.},
        title = "{Investigation of the Differential Rotation by H{\ensuremath{\alpha}} Filaments and Long-Lived Magnetic Features for Solar Activity Cycles 20 and 21}",
      journal = {\solphys},
     keywords = {Solar differential rotation, Filaments, Long-lived magnetic features, Astrophysics - Solar and Stellar Astrophysics, 85-02, J.2},
         year = 2013,
        month = jan,
       volume = {282},
       number = {1},
        pages = {51-65},
          doi = {10.1007/s11207-012-0044-3},
archivePrefix = {arXiv},
       eprint = {1209.5965},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013SoPh..282...51G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{gigo2013b,
       author = {{Gigolashvili}, M. Sh. and {Japaridze}, D.~R. and {Mdzinarishvili}, T.~G.},
        title = "{Investigation of N-S asymmetry of solar differential rotation by various patterns for solar cycles 20 and 21}",
      journal = {Advances in Space Research},
         year = 2013,
        month = dec,
       volume = {52},
       number = {12},
        pages = {2122-2131},
          doi = {10.1016/j.asr.2013.09.032},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013AdSpR..52.2122G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{java2020,
       author = {{Javaraiah}, J.},
        title = "{Long-Term Variations in Solar Differential Rotation and Sunspot Activity, II: Differential Rotation Around the Maxima and Minima of Solar Cycles 12 - 24}",
      journal = {\solphys},
     keywords = {Sun: dynamo, Sun: surface magnetism, Sun: activity, Sun: sunspots, Astrophysics - Solar and Stellar Astrophysics},
         year = 2020,
        month = dec,
       volume = {295},
       number = {12},
          eid = {170},
        pages = {170},
          doi = {10.1007/s11207-020-01740-x},
archivePrefix = {arXiv},
       eprint = {2012.01421},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020SoPh..295..170J},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{vani1976,
       author = {{Vainshtein}, S.~I.},
        title = "{Dynamo in the Presence of Differential Rotation}",
    booktitle = {Basic Mechanisms of Solar Activity},
         year = 1976,
       editor = {{Bumba}, Vaclav and {Kleczek}, Josip},
       volume = {71},
        month = jan,
        pages = {345},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1976IAUS...71..345V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{brate1980,
       author = {{Bratenahl}, A. and {Baum}, P.~J. and {Adams}, W.~M.},
        title = "{A two-level solar dynamo based on solar activity, convection, and differential rotation}",
     keywords = {Convection, Dynamo Theory, Solar Activity, Solar Physics, Solar Rotation, Conversion, Coronal Loops, Solar Physics},
    booktitle = {Solar and Interplanetary Dynamics},
         year = 1980,
       editor = {{Dryer}, M. and {Tandberg-Hanssen}, E.},
       volume = {91},
        month = jan,
        pages = {29-31},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1980IAUS...91...29B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@BOOK{ruediger1989,
       author = {{Ruediger}, Guenther},
        title = "{Differential rotation and stellar convection. Sun and the solar stars}",
         year = 1989,
       adsurl = {https://ui.adsabs.harvard.edu/abs/1989drsc.book.....R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@INPROCEEDINGS{clement1970,
       author = {{Clement}, M.~J.},
        title = "{Differential Rotation in the Solar Interior}",
    booktitle = {IAU Colloq. 4: Stellar Rotation},
         year = 1970,
       editor = {{Slettebak}, Arne},
        month = jan,
        pages = {346},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1970stro.coll..346C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{java2005,
       author = {{Javaraiah}, J. and {Bertello}, L. and {Ulrich}, R.~K.},
        title = "{Long-Term Variations in Solar Differential Rotation and Sunspot Activity}",
      journal = {\solphys},
     keywords = {Solar Cycle, Period 1879, Differential Rotation, Short Cycle, Sunspot Group},
         year = 2005,
        month = nov,
       volume = {232},
       number = {1-2},
        pages = {25-40},
          doi = {10.1007/s11207-005-8776-y},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2005SoPh..232...25J},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{clark1979,
       author = {{Clark}, D.~H. and {Yallop}, B.~D. and {Richard}, S. and {Emerson}, B. and {Rudd}, P.~J.},
        title = "{Differential solar rotation depends on solar activity}",
      journal = {\nat},
     keywords = {Solar Activity Effects, Solar Rotation, Sunspots, Sunspot Cycle, Solar Physics},
         year = 1979,
        month = jul,
       volume = {280},
       number = {5720},
        pages = {299-300},
          doi = {10.1038/280299a0},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1979Natur.280..299C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{vats2011,
       author = {{Vats}, Hari Om and {Chandra}, Satish},
        title = "{Solar activity and differential rotation}",
     keywords = {Sun: corona, Sun: rotation, Sun: radio radiation, Sun: X-rays, gamma rays},
    booktitle = {Physics of Sun and Star Spots},
         year = 2011,
       editor = {{Prasad Choudhary}, Debi and {Strassmeier}, Klaus G.},
       volume = {273},
        month = aug,
        pages = {298-302},
          doi = {10.1017/S1743921311015419},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011IAUS..273..298V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{lanza2006,
       author = {{Lanza}, Antonino F.},
        title = "{On the time dependence of differential rotation in young late-type stars}",
      journal = {\mnras},
     keywords = {stars: activity, stars: individual: AB Dor, stars: individual: LQ Hya, stars: late-type, stars: magnetic fields, stars: rotation},
         year = 2006,
        month = dec,
       volume = {373},
       number = {2},
        pages = {819-826},
          doi = {10.1111/j.1365-2966.2006.11085.x},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2006MNRAS.373..819L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{lanz2007,
  title={Angular momentum conservation and torsional oscillations in the Sun and solar-like stars},
  author={Lanza, Antonino F},
  journal={\aap},
         year = 2007,
        month = sep,
       volume = {471},
       number = {3},
        pages = {1011-1022},
          doi = {10.1051/0004-6361:20077418},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2007A&A...471.1011L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{brun2004,
       author = {{Brun}, Allan Sacha},
        title = "{On the interaction between differential rotation and magnetic fields in the Sun}",
      journal = {\solphys},
     keywords = {Magnetic Field, Convection, Kinetic Energy, Reynolds Number, Spherical Shell},
         year = 2004,
        month = apr,
       volume = {220},
       number = {2},
        pages = {333-345},
          doi = {10.1023/B:SOLA.0000031384.75850.68},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2004SoPh..220..333B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Deubner1979,
       author = {{Deubner}, F. -L. and {Ulrich}, R.~K. and {Rhodes}, E.~J., Jr.},
        title = "{Solar p-mode oscillations as a tracer of radial differential rotation.}",
      journal = {\aap},
     keywords = {Solar Oscillations, Solar Rotation, Standing Waves, Vibration Mode, Angular Velocity, Atmospheric Models, Chromosphere, Flow Velocity, Solar Physics, Oscillations:Sun, Solar Rotation},
         year = 1979,
        month = feb,
       volume = {72},
       number = {1-2},
        pages = {177-185},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1979A&A....72..177D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{vats2001,
       author = {{Vats}, Hari Om and {Cecatto}, J.~R. and {Mehta}, M. and {Sawant}, H.~S. and {Neri}, J.~A.~C.~F.},
        title = "{Discovery of Variation in Solar Coronal Rotation with Altitude}",
      journal = {\apjl},
     keywords = {Sun: Corona, Sun: Radio Radiation, Sun: Rotation},
         year = 2001,
        month = feb,
       volume = {548},
       number = {1},
        pages = {L87-L89},
          doi = {10.1086/318924},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2001ApJ...548L..87V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{klezek,
       author = {{Kleczek}, J.},
        title = "{Ionospheric Disturbances and Flares in the 11 - years cycle.}",
      journal = {Bulletin of the Astronomical Institutes of Czechoslovakia},
         year = 1952,
        month = jan,
       volume = {3},
        pages = {52},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1952BAICz...3...52K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{chu2010,
       author = {{Chu}, Z. and {Zhang}, J. and {Nie}, Q.~X. and {Li}, T.},
        title = "{The Rotation Rates of Solar Magnetic Fields During Solar Cycles 21 - 23}",
      journal = {\solphys},
     keywords = {Magnetic fields, photosphere, Rotation, Sunspots},
         year = 2010,
        month = jun,
       volume = {264},
       number = {1},
        pages = {1-11},
          doi = {10.1007/s11207-010-9561-0},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2010SoPh..264....1C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Rosa1998,
       author = {{Ro{\v{s}}a}, D. and {Vr{\v{s}}nak}, B. and {Bo{\v{z}}i{\'c}}, H. and {Braj{\v{s}}a}, R. and {Ru{\v{z}}djak}, V. and {Schroll}, A. and {W{\"o}hl}, H.},
        title = "{A Method to Determine the Solar Synodic Rotation Rate and the Height of Tracers}",
      journal = {\solphys},
     keywords = {Explicit Expression, Significant Error, Rotation Rate, Solar Disc, Solar Rotation},
         year = 1998,
        month = may,
       volume = {179},
       number = {2},
        pages = {237-252},
          doi = {10.1023/A:1005035213782},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1998SoPh..179..237R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Rosa1995,
       author = {{Rosa}, D. and {Vrsnak}, B. and {Bozic}, H.},
        title = "{Projected Heliographic Coordinates of Objects Located in the Solar Atmosphere}",
      journal = {Hvar Observatory Bulletin},
         year = 1995,
        month = jan,
       volume = {19},
       number = {1},
        pages = {23-34},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1995HvaOB..19...23R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kwon2010,
       author = {{Kwon}, Ryun-Young and {Chae}, Jongchul and {Zhang}, Jie},
        title = "{Stereoscopic Determination of Heights of Extreme Ultraviolet Bright Points Using Data Taken by SECCHI/EUVI Aboard STEREO}",
      journal = {\apj},
     keywords = {Sun: corona, Sun: transition region, Sun: UV radiation},
         year = 2010,
        month = may,
       volume = {714},
       number = {1},
        pages = {130-137},
          doi = {10.1088/0004-637X/714/1/130},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2010ApJ...714..130K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zhang2015A&A,
       author = {{Zhang}, L. and {Mursula}, K. and {Usoskin}, I.},
        title = "{Solar surface rotation: N-S asymmetry and recent speed-up}",
      journal = {\aap},
     keywords = {Sun: activity, Sun: flares, Sun: rotation, sunspots, Sun: evolution, Astrophysics - Solar and Stellar Astrophysics},
         year = 2015,
        month = mar,
       volume = {575},
          eid = {L2},
        pages = {L2},
          doi = {10.1051/0004-6361/201425169},
archivePrefix = {arXiv},
       eprint = {1501.02698},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015A&A...575L...2Z},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Ruzdjak2017,
       author = {{Ru{\v{z}}djak}, Domagoj and {Braj{\v{s}}a}, Roman and {Sudar}, Davor and {Skoki{\'c}}, Ivica and {Poljan{\v{c}}i{\'c} Beljan}, Ivana},
        title = "{A Relationship Between the Solar Rotation and Activity Analysed by Tracing Sunspot Groups}",
      journal = {\solphys},
     keywords = {Differential rotation, Sunspot groups, Activity cycle, Astrophysics - Solar and Stellar Astrophysics},
         year = 2017,
        month = dec,
       volume = {292},
       number = {12},
          eid = {179},
        pages = {179},
          doi = {10.1007/s11207-017-1199-8},
archivePrefix = {arXiv},
       eprint = {1711.03723},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017SoPh..292..179R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@INPROCEEDINGS{Brun2014,
       author = {{Brun}, Allan Sacha},
        title = "{Rotation and magnetism of solar-like stars: from scaling laws to spot-dynamos}",
     keywords = {Sun: convection, rotation, magnetism, dynamo, stellar magnetism and rotation},
    booktitle = {Magnetic Fields throughout Stellar Evolution},
         year = 2014,
       editor = {{Petit}, Pascal and {Jardine}, Moira and {Spruit}, Hendrik C.},
       volume = {302},
        month = aug,
        pages = {114-125},
          doi = {10.1017/S1743921314001859},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014IAUS..302..114B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Usoskin2017LRSP,
       author = {{Usoskin}, Ilya G.},
        title = "{A history of solar activity over millennia}",
      journal = {Living Reviews in Solar Physics},
     keywords = {Solar activity, Paleo-astrophysics, Cosmogenic isotopes, Solar-terrestrial relations, Solar physics, Long-term reconstructions, Solar dynamo},
         year = 2017,
        month = mar,
       volume = {14},
       number = {1},
          eid = {3},
        pages = {3},
          doi = {10.1007/s41116-017-0006-9},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017LRSP...14....3U},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Petrovay2020LRSP,
       author = {{Petrovay}, Krist{\'o}f},
        title = "{Solar cycle prediction}",
      journal = {Living Reviews in Solar Physics},
     keywords = {Solar cycle, Solar dynamo, Space climate, Astrophysics - Solar and Stellar Astrophysics},
         year = 2020,
        month = mar,
       volume = {17},
       number = {1},
          eid = {2},
        pages = {2},
          doi = {10.1007/s41116-020-0022-z},
archivePrefix = {arXiv},
       eprint = {1907.02107},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020LRSP...17....2P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{tian2007,
       author = {{Tian}, H. and {Tu}, C. -Y. and {He}, J. -S. and {Marsch}, E.},
        title = "{Emission heights of coronal bright points on Fe XII radiance map}",
      journal = {Advances in Space Research},
     keywords = {Astrophysics - Solar and Stellar Astrophysics},
         year = 2007,
        month = jan,
       volume = {39},
       number = {12},
        pages = {1853-1859},
          doi = {10.1016/j.asr.2007.03.065},
archivePrefix = {arXiv},
       eprint = {0907.4954},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2007AdSpR..39.1853T},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{maja2019,
       author = {{Madjarska}, Maria S.},
        title = "{Coronal bright points}",
      journal = {Living Reviews in Solar Physics},
     keywords = {Sun: coronal loops, Sun: activity, Sun: corona},
         year = 2019,
        month = mar,
       volume = {16},
       number = {1},
          eid = {2},
        pages = {2},
          doi = {10.1007/s41116-019-0018-8},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019LRSP...16....2M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{hara2009,
       author = {{Hara}, Hirohisa},
        title = "{Differential Rotation Rate of X-ray Bright Points and Source Region of their Magnetic Fields}",
      journal = {\apj},
     keywords = {Sun: corona, Sun: magnetic fields, Sun: rotation, Sun: X-rays, gamma rays},
         year = 2009,
        month = jun,
       volume = {697},
       number = {2},
        pages = {980-984},
          doi = {10.1088/0004-637X/697/2/980},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009ApJ...697..980H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{poljan2022,
       author = {{Poljan{\v{c}}i{\'c} Beljan}, I. and {Jurdana-{\v{S}}epi{\'c}}, R. and {Jurki{\'c}}, T. and {Braj{\v{s}}a}, R. and {Skoki{\'c}}, I. and {Sudar}, D. and {Ru{\v{z}}djak}, D. and {Hr{\v{z}}ina}, D. and {P{\"o}tzi}, W. and {Hanslmeier}, A. and {Veronig}, A.~M.},
        title = "{Variation in solar differential rotation and activity in the period 1964-2016 determined by the Kanzelh{\"o}he data set}",
      journal = {\aap},
     keywords = {Sun: photosphere, Sun: rotation, Sun: activity, sunspots, Astrophysics - Solar and Stellar Astrophysics},
         year = 2022,
        month = jul,
       volume = {663},
          eid = {A24},
        pages = {A24},
          doi = {10.1051/0004-6361/202140509},
archivePrefix = {arXiv},
       eprint = {2204.07396},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2022A&A...663A..24P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{braj1991,
       author = {{Braj{\v{s}}a}, R. and {Vr{\v{s}}nak}, B. and {Ru{\v{z}}djak}, V. and {Schroll}, A. and {Pohjolainen}, S. and {Urpo}, S. and {Ter{\"a}sranta}, H.},
        title = "{Solar Differential Rotation Determined by Polar Crown Filaments}",
      journal = {\solphys},
     keywords = {Helioseismology, Solar Magnetic Field, Solar Prominences, Solar Rotation, Angular Velocity, Solar Diameter, Spectral Methods, Solar Physics, High Latitude, Polar Region, Rotation Rate, Average Height, Eventual Change},
         year = 1991,
        month = jun,
       volume = {133},
       number = {2},
        pages = {195-203},
          doi = {10.1007/BF00149885},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1991SoPh..133..195B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{snod1983,
       author = {{Snodgrass}, H.~B.},
        title = "{Magnetic rotation of the solar photosphere}",
      journal = {\apj},
     keywords = {Photosphere, Solar Magnetic Field, Solar Rotation, Cross Correlation, Magnetic Signatures, Sunspots, Solar Physics},
         year = 1983,
        month = jul,
       volume = {270},
        pages = {288-299},
          doi = {10.1086/161121},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1983ApJ...270..288S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{sudar2022,
       author = {{Sudar}, Davor and {Braj{\v{s}}a}, Roman},
        title = "{Solar Rotation in the Period 1611 - 1631 Determined Using Observations of Christoph Scheiner}",
      journal = {\solphys},
     keywords = {Sunspots, Rotation, Velocity fields, photosphere},
         year = 2022,
        month = oct,
       volume = {297},
       number = {10},
          eid = {132},
        pages = {132},
          doi = {10.1007/s11207-022-02068-4},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2022SoPh..297..132S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bertello2020,
       author = {{Bertello}, Luca and {Pevtsov}, Alexei A. and {Ulrich}, Roger K.},
        title = "{70 Years of Chromospheric Solar Activity and Dynamics}",
      journal = {\apj},
     keywords = {Solar activity, 1475},
         year = 2020,
        month = jul,
       volume = {897},
       number = {2},
          eid = {181},
        pages = {181},
          doi = {10.3847/1538-4357/ab9746},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020ApJ...897..181B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{wan_gao2022,
       author = {{Wan}, Miao and {Gao}, Peng-xin},
        title = "{Solar-cycle-related Variation of Differential Rotation of the Chromosphere}",
      journal = {\apj},
     keywords = {Solar rotation, Solar chromosphere, Solar activity, 1524, 1479, 1475},
         year = 2022,
        month = nov,
       volume = {939},
       number = {2},
          eid = {111},
        pages = {111},
          doi = {10.3847/1538-4357/ac930d},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2022ApJ...939..111W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{wan_li2022,
       author = {{Wan}, Miao and {Li}, Kejun},
        title = "{Differential Rotation of Solar Filaments Early Observed by the OGAUC in the Period 1929 - 1941}",
      journal = {\solphys},
     keywords = {Solar rotation, Filaments, Solar Cycle},
         year = 2022,
        month = sep,
       volume = {297},
       number = {9},
          eid = {126},
        pages = {126},
          doi = {10.1007/s11207-022-02059-5},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2022SoPh..297..126W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{sudar2024,
       author = {{Sudar}, Davor and {Braj{\v{s}}a}, Roman and {Skoki{\'c}}, Ivica and {Temmer}, Manuela and {Saar}, Steven},
        title = "{Rotation Profiles of Coronal Bright Points Inside and Outside of Coronal Holes}",
      journal = {\solphys},
     keywords = {Coronal holes, Corona, Structures, Rotation},
         year = 2024,
        month = apr,
       volume = {299},
       number = {4},
          eid = {50},
        pages = {50},
          doi = {10.1007/s11207-024-02294-y},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2024SoPh..299...50S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{how1984,
       author = {{Howard}, R. and {Gilman}, P.~I. and {Gilman}, P.~A.},
        title = "{Rotation of the sun measured from Mount Wilson white-light images}",
      journal = {\apj},
     keywords = {Astronomical Photography, Solar Rotation, Sunspots, Angular Velocity, Annual Variations, Data Reduction, Solar Physics},
         year = 1984,
        month = aug,
       volume = {283},
        pages = {373-384},
          doi = {10.1086/162315},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1984ApJ...283..373H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{taran,
       author = {{Taran}, Somayeh and {Khodakarami}, Edris and {Safari}, Hossein},
        title = "{Complex network view to solar flare asymmetric activity}",
      journal = {Advances in Space Research},
     keywords = {Asymmetry, Flare, Sun, Complex network},
         year = 2022,
        month = oct,
       volume = {70},
       number = {8},
        pages = {2541-2550},
          doi = {10.1016/j.asr.2022.07.010},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2022AdSpR..70.2541T},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{mohamadi,
author = {{Mohammadi Gouneh}, Parichehr and {Gheibi Fetrat}, Akbar and {Safari}, Hossein and {Mohammadi Gouneh}, Zohreh},
title = "{Complex Network of sunspots}",
journal = {Journal of the Earth and Space Physics},
volume = {49},
number = {3},
pages = {765-779},
year  = {2023},
publisher = {Institute of Geophysics, University of Tehran},
issn = {2538-371X}, 
eissn = {2538-3906}, 
doi = {10.22059/jesphys.2023.354203.1007497},
url = {https://jesphys.ut.ac.ir/article_92073.html},
eprint = {https://jesphys.ut.ac.ir/article_92073_9585cb016e67e9cae98a0e0563d65159.pdf}
}

@article {SafariIJJA2023,
author = {Safari, Hossein and Alipour, Nasibe and Ghaderi, Hamed and Garavand, Pardis},
title = {Zernike Moments Description of Solar and Astronomical Features: Python Code},
journal = {Iranian Journal of Astronomy and Astrophysics},
volume = {10},
number = {3},
pages = {267-278},
year  = {2023},
publisher = {Damghan University Press},
issn = {2322-4924}, 
eissn = {2383-403X}, 
doi = {10.22128/ijaa.2023.718.1162},
abstract = {Due to the massive increase in astronomical images (such as James Web, Solar Dynamic Observatory, and Solar Orbiter), automatic image description is essential for solar and astronomical. Zernike moments (ZMs) are unique due to the orthogonality and completeness of Zernike polynomials (ZPs); hence, ZMs are valuable for converting a two-dimensional image to a one-dimensional series of complex numbers. The magnitude of ZMs is rotation invariant, and by applying image normalization, scale and translation invariants can be made, which are helpful properties for describing solar and astronomical images. The lower-order ZMs express the overall shape of the objects of an image, and the higher-order ZMs provide more details of the objects and delicate structures within an image. In this Python package, available at GitHub and PyPI, we describe the characteristics of ZMs via several examples of solar (large and small scale) features, astronomical, and human face images. These independent and unique properties of ZMs can describe the structure and morphology of objects in an image. Hence, ZMs are helpful in machine learning to identify and track the features of several.},
keywords = {Zernike moment,Solar Dynamics Observatory,Solar images,Python-code},	
url = {https://ijaa.du.ac.ir/article_374.html},
eprint = {https://ijaa.du.ac.ir/article_374_a0d56c40f866a482115a1beaf5126d2d.pdf}
}

@ARTICLE{vransk1999,
       author = {{Vr{\v{s}}nak}, B. and {Ro{\v{s}}a}, D. and {Bo{\v{z}}i{\'c}}, H. and {Braj{\v{s}}a}, R. and {Ru{\v{z}}djak}, V. and {Schroll}, A. and {W{\"o}hl}, H.},
        title = "{Height of Tracers and the Correction of the Measured Solar Synodic Rotation Rate: Demonstration of the Method}",
      journal = {\solphys},
     keywords = {Direct Measurement, Rotation Rate, Solar Disk, Test Tracer, Differential Rotation},
         year = 1999,
        month = apr,
       volume = {185},
       number = {2},
        pages = {207-225},
          doi = {10.1023/A:1005107424355},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1999SoPh..185..207V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{lamb2017,
       author = {{Lamb}, Derek A.},
        title = "{Measurements of Solar Differential Rotation and Meridional Circulation from Tracking of Photospheric Magnetic Features}",
      journal = {\apj},
     keywords = {Sun: magnetic fields, Sun: photosphere, Sun: rotation, Astrophysics - Solar and Stellar Astrophysics},
         year = 2017,
        month = feb,
       volume = {836},
       number = {1},
          eid = {10},
        pages = {10},
          doi = {10.3847/1538-4357/836/1/10},
archivePrefix = {arXiv},
       eprint = {1701.02723},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017ApJ...836...10L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}




